The Unruh state for massless fermions on Kerr spacetime and its Hadamard property

We give a rigorous definition of the Unruh state in the setting of massless Dirac fields on slowly rotating Kerr spacetimes. In the black hole exterior region, we show that it is asymptotically thermal at Hawking temperature on the past event horizon. Furthermore, we demonstrate that in the union of the exterior and interior regions, the Unruh state is pure and Hadamard. The main ingredients are the H\"afner-Nicolas scattering theory, new microlocal estimates for characteristic Cauchy problems and criteria on the level of square-integrable solutions.

==> dessin1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55555556)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin1.pdf}}%
    \put(0.40928535,0.36586227){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\rm M}_{II}$}}}%
    \put(0.56172795,0.19863735){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\rm M}_{I}$}}}%
    \put(0.51768311,0.27060009){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}_{+}$}}}%
    \put(0.65509398,0.30597617){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_{+}$}}}%
    \put(0.67556491,0.09125269){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_{-}$}}}%
    \put(0.44474513,0.11904254){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}_{-}$}}}%
    \put(0.25278888,0.25339565){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}\setminus\mathcal{H}_{-}$}}}%
  \end{picture}%
\endgroup%


==> dessin2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91pre2+osxmenu, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{107.92312267bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.7632778)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin2.pdf}}%
    \put(0.15504156,0.20341974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}_{-}$}}}%
    \put(0.07555096,0.50592549){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{H}_{+}$}}}%
    \put(0.57627718,0.5188033){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_{+}$}}}%
    \put(0.50578346,0.10983912){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{I}_{-}$}}}%
    \put(0.24586261,0.40197851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\Sigma_{0}$}}}%
  \end{picture}%
\endgroup%


==> dessin6.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dessin6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{255.11811024bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.55555556)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dessin6.pdf}}%
    \put(0.30433074,0.33556334){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\rm M}_{II}$}}}%
    \put(0.4845718,0.21711525){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{${\rm M}_{I}$}}}%
    \put(0.29408631,0.24273957){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z_{T}$}}}%
  \end{picture}%
\endgroup%

